Optimal Decentralized State-Feedback Control with Sparsity and Delays

This work presents the solution to a class of decentralized linear quadratic state-feedback control problems, in which the plant and controller must satisfy the same combination of delay and sparsity constraints. Using a novel decomposition of the noise history, the control problem is split into independent subproblems that are solved using dynamic programming. The approach presented herein both unifies and generalizes many existing results.

==> gainConvergence.txt <==
0	527.39	94.255	55.934	29.249	255.41	116.13	222.01
1	527.39	94.255	55.934	29.249	255.41	116.13	222.01
2	527.39	94.255	55.934	29.249	255.41	116.13	222.01
3	527.38	94.254	55.934	29.249	255.41	116.13	222.01
4	527.33	94.253	55.934	29.249	255.41	116.13	222.01
5	526.92	94.244	55.934	29.249	255.39	116.12	221.99
6	524.06	94.158	55.934	29.249	255.24	116.05	221.85
7	505.24	93.362	55.934	29.249	254.11	115.33	220.81
8	368.52	86.918	55.914	29.249	243.41	109.02	210.88
9	73	51.455	49.795	29.009	154.68	75.377	132.35
10	8	8	8	16	24	24	32

